Dynamics of $Z_N$ domain walls with bias directions

The spontaneous breaking of a discrete symmetry can lead to the formation of domain walls in the early Universe. In this work, we explore the impact of bias directions on the dynamics of $Z_N$ domain walls, mainly focusing on the $N = 3$ model with a biased potential. Utilizing the Press-Ryden-Spergel method, we numerically investigate the dynamics of domain walls with lattice simulations. We find notable differences in the dynamics of domain walls due to bias directions. Our results indicate that the annihilation time depends not only on the vacuum energy difference $\delta V$ but also on bias directions described by the relative potential difference $ \zeta $.

==> domain.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (0) at (-2, -2) {};
		\node [style=red pot] (1) at (6, -2) {};
		\node [style=red pot] (2) at (-2, 6) {};
		\node [style=red pot] (3) at (6, 6) {};
		\node [style=none] (4) at (-3, -3) {$(x,y)$};
		\node [style=none] (5) at (7, -3) {$(x+1,y)$};
		\node [style=none] (6) at (-3, 7) {$(x,y+1)$};
		\node [style=none] (7) at (-3, 6) {};
		\node [style=none] (8) at (5, -3) {};
		\node [style=none] (9) at (7, 7) {$(x+1,y+1)$};
		\node [style=new style 0] (10) at (8, 6) {};
		\node [style=none] (11) at (10, 6) {Vacuum $i$};
		\node [style=red pot] (12) at (8, 5) {};
		\node [style=none] (13) at (10, 5) {Vacuum $j$};
		\node [style=none] (14) at (10, 4) {$ij$-DW};
		\node [style=none] (15) at (7.5, 4) {};
		\node [style=none] (16) at (8.5, 4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (2) to (0);
		\draw [style=dashed] (0) to (1);
		\draw [style=dashed] (3) to (1);
		\draw [style=dashed] (2) to (3);
		\draw [style=blue] (7.center) to (8.center);
		\draw [style=blue] (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> potential.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 6) {};
		\node [style=none] (1) at (4.5, 6) {};
		\node [style=none] (2) at (0.5, 2) {};
		\node [style=none] (3) at (4.5, 2) {};
		\node [style=none] (4) at (0.5, 0) {};
		\node [style=none] (5) at (4.5, 0) {};
		\node [style=none] (6) at (4.5, 6) {};
		\node [style=none] (7) at (0, 6) {};
		\node [style=none] (8) at (0, 0) {};
		\node [style=none] (15) at (-2, 3) {$\Delta V_{02}=\Delta V$};
		\node [style=none] (16) at (2.5, 2) {$V_1$};
		\node [style=none] (17) at (2.5, 6) {$V_2$};
		\node [style=none] (18) at (2.5, 0) {$V_0$};
		\node [style=none] (19) at (2, 6) {};
		\node [style=none] (20) at (3, 6) {};
		\node [style=none] (21) at (2, 2) {};
		\node [style=none] (22) at (3, 2) {};
		\node [style=none] (23) at (2, 0) {};
		\node [style=none] (24) at (3, 0) {};
		\node [style=none] (25) at (5, 2) {};
		\node [style=none] (26) at (5, 0) {};
		\node [style=none] (27) at (7.75, 1) {$\Delta V_{01} = \zeta \Delta V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (19.center);
		\draw (20.center) to (6.center);
		\draw (2.center) to (21.center);
		\draw (22.center) to (3.center);
		\draw (4.center) to (23.center);
		\draw (24.center) to (5.center);
		\draw [style=new edge style 0] (7.center) to (8.center);
		\draw [style=new edge style 0] (25.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> range.tikz <==
\begin{tikzpicture}
    % 定义圆的半径
    \def\R{6} % 圆的半径
    \def\r{0.8*\R} % 内部标记点的半径

    % 绘制圆
    \draw[thick] (0,0) circle(\R);

    % 定义三个相位点 (pi/3, pi, 5pi/3)
    \foreach \angle/\label in {60/\(\frac{\pi}{3}\), 180/\(\pi\), 300/\(\frac{5\pi}{3}\)} {
        \fill[black] ({\R*cos(\angle)}, {\R*sin(\angle)}) circle(2pt);
        \node[font=\LARGE] at ({1.2*\R*cos(\angle)}, {1.2*\R*sin(\angle)}) {\label};
    }

    % 绘制扇区并填充颜色
    \foreach \angle/\color in {60/orange, 180/blue, 300/green} {
        \draw[dashed] (0,0) -- ({\R*cos(\angle)}, {\R*sin(\angle)});
        \fill[\color, opacity=0.2] (0,0) -- ({\R*cos(\angle)}, {\R*sin(\angle)}) arc[start angle=\angle, end angle=\angle+120, radius=\R] -- cycle;
    }

    % 绘制内圈上的点并标记 v_0, v_1, v_2
    \foreach \angle/\name/\adjust in {-120/$v_0$/south east, 0/$v_1$/south west, 120/$v_2$/south east} {
        \fill[black] ({\r*cos(\angle)}, {\r*sin(\angle)}) circle(2pt) node[anchor=\adjust, font=\small, xshift=1mm] {\name};
    }

    % 标注 range 0, range 1, range 2
    \node[orange!70!black, font=\large] at ({\R/2*cos(120)}, {\R/2*sin(120)}) {\textbf{range 2}};
    \node[blue!70!black, font=\large] at ({\R/2*cos(240)}, {\R/2*sin(240)}) {\textbf{range 0}};
    \node[green!70!black, font=\large] at ({\R/2*cos(0)}, {\R/2*sin(0)}) {\textbf{range 1}};

\end{tikzpicture}
